Chromosome maps of Globular Clusters from wide-field ground-based photometry

Hubble Space Telescope (HST) photometry is providing an extensive analysis of globular clusters (GCs). In particular, the pseudo two-colour diagram dubbed 'chromosome map (ChM)' allowed to detect and characterize their multiple populations with unprecedented detail. The main limitation of these studies is the small field of view of HST, which makes it challenging to investigate some important aspects of the multiple populations, such as their spatial distributions and the internal kinematics in the outermost cluster regions. To overcome this limitation, we analyse state-of-art wide-field photometry of 43 GCs obtained from ground-based facilities. We derived high-resolution reddening maps and corrected the photometry for differential reddening when needed. We use photometry in the U, B, and I bands to introduce the $\Delta c_{\rm U,B,I}$ vs. $\Delta_{\rm B,I}$ ChM of red-giant branch (RGB) and asymptotic-giant branch (AGB) stars. We demonstrate that this ChM, which is built with wide-band ground-based photometry, is an efficient tool to identify first- and second-generation stars (1G and 2G) over a wide field of view. To illustrate its potential, we derive the radial distribution of multiple populations in NGC 288 and infer their chemical composition. We present the ChMs of RGB stars in 29 GCs and detect a significant degree of variety. The fraction of 1G and 2G stars, the number of subpopulations, and the extension of the ChMs significantly change from one cluster to another. Moreover, the metal-poor and metal-rich stars of Type II GCs define distinct sequences in the ChM. We confirm the presence of extended 1G sequences.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
